A DSP shared is a DSP earned: HLS Task-Level Multi-Pumping for High-Performance Low-Resource Designs

High-level synthesis (HLS) enhances digital hardware design productivity through a high abstraction level. Even if the HLS abstraction prevents fine-grained manual register-transfer level (RTL) optimizations, it also enables automatable optimizations that would be unfeasible or hard to automate at RTL. Specifically, we propose a task-level multi-pumping methodology to reduce resource utilization, particularly digital signal processors (DSPs), while preserving the throughput of HLS kernels modeled as dataflow graphs (DFGs) targeting field-programmable gate arrays. The methodology exploits the HLS resource sharing to automatically insert the logic for reusing the same functional unit for different operations. In addition, it relies on multi-clock DFG s to run the multi-pumped tasks at higher frequencies. The methodology scales the pipeline initiation interval (II) and the clock frequency constraints of resource-intensive tasks by a multi-pumping factor (M). The looser II allows sharing the same resource among M different operations, while the tighter clock frequency preserves the throughput. We verified that our methodology opens a new Pareto front in the throughput and resource space by applying it to open-source HLS designs using state-of-the-art commercial HLS and implementation tools by Xilinx. The multi-pumped designs require up to 40% fewer DSP resources at the same throughput as the original designs optimized for performance (i.e., running at the maximum clock frequency) and achieve up to 50% better throughput using the same DSP s as the original designs optimized for resources with a single clock.

==> data/conv.csv <==
throughput,dsp_base,dsp_s-pump,dsp_m-pump
1,62.5,0.2777777777777778,0.2777777777777778
2,62.5,0.5555555555555556,0.2777777777777778
3,62.5,0.8333333333333334,0.5555555555555556
4,62.5,0.8333333333333334,0.5555555555555556
5,62.5,1.1111111111111112,0.8333333333333334
6,62.5,1.3888888888888888,0.8333333333333334
7,62.5,1.3888888888888888,1.1111111111111112
8,62.5,1.6666666666666667,1.1111111111111112
9,62.5,1.9444444444444444,1.3888888888888888
10,62.5,1.9444444444444444,1.3888888888888888
11,62.5,2.2222222222222223,1.3888888888888888
12,62.5,2.5,1.6666666666666667
13,62.5,2.5,1.6666666666666667
14,62.5,2.7777777777777777,1.9444444444444444
15,62.5,3.0555555555555554,1.9444444444444444
16,62.5,3.3333333333333335,2.2222222222222223
17,62.5,3.3333333333333335,2.2222222222222223
18,62.5,3.6111111111111107,2.5
19,62.5,3.888888888888889,2.5
20,62.5,4.166666666666666,2.5
21,62.5,4.166666666666666,2.7777777777777777
22,62.5,4.166666666666666,3.0555555555555554
23,62.5,4.722222222222222,3.0555555555555554
24,62.5,5.0,3.3333333333333335
25,62.5,5.0,3.3333333333333335
26,62.5,5.277777777777778,3.3333333333333335
27,62.5,5.277777777777778,3.6111111111111107
28,62.5,5.833333333333333,3.888888888888889
29,62.5,5.833333333333333,3.888888888888889
30,62.5,5.833333333333333,4.166666666666666
31,62.5,6.388888888888888,4.166666666666666
32,62.5,6.388888888888888,4.166666666666666
33,62.5,6.388888888888888,4.166666666666666
34,62.5,6.944444444444445,4.722222222222222
35,62.5,6.944444444444445,4.722222222222222
36,62.5,6.944444444444445,5.0
37,62.5,8.055555555555555,5.0
38,62.5,8.055555555555555,5.0
39,62.5,8.055555555555555,5.277777777777778
40,62.5,8.055555555555555,5.277777777777778
41,62.5,8.055555555555555,5.277777777777778
42,62.5,9.166666666666666,5.833333333333333
43,62.5,9.166666666666666,5.833333333333333
44,62.5,9.166666666666666,5.833333333333333
45,62.5,9.166666666666666,5.833333333333333
46,62.5,9.166666666666666,6.388888888888888
47,62.5,9.166666666666666,6.388888888888888
48,62.5,10.555555555555555,6.388888888888888
49,62.5,10.555555555555555,6.388888888888888
50,62.5,10.555555555555555,6.388888888888888
51,62.5,10.555555555555555,6.944444444444445
52,62.5,10.555555555555555,6.944444444444445
53,62.5,10.555555555555555,6.944444444444445
54,62.5,10.555555555555555,6.944444444444445
55,62.5,10.555555555555555,6.944444444444445
56,62.5,12.5,8.055555555555555
57,62.5,12.5,8.055555555555555
58,62.5,12.5,8.055555555555555
59,62.5,12.5,8.055555555555555
60,62.5,12.5,8.055555555555555
61,62.5,12.5,8.055555555555555
62,62.5,12.5,8.055555555555555
63,62.5,12.5,9.166666666666666
64,62.5,12.5,9.166666666666666
65,62.5,12.5,9.166666666666666
66,62.5,12.5,9.166666666666666
67,62.5,15.833333333333332,9.166666666666666
68,62.5,15.833333333333332,9.166666666666666
69,62.5,15.833333333333332,9.166666666666666
70,62.5,15.833333333333332,9.166666666666666
71,62.5,15.833333333333332,9.166666666666666
72,62.5,15.833333333333332,10.555555555555555
73,62.5,15.833333333333332,10.555555555555555
74,62.5,15.833333333333332,10.555555555555555
75,62.5,15.833333333333332,10.555555555555555
76,62.5,15.833333333333332,10.555555555555555
77,62.5,15.833333333333332,10.555555555555555
78,62.5,15.833333333333332,10.555555555555555
79,62.5,15.833333333333332,10.555555555555555
80,62.5,15.833333333333332,10.555555555555555
81,62.5,15.833333333333332,10.555555555555555
82,62.5,15.833333333333332,10.555555555555555
83,62.5,20.833333333333336,10.555555555555555
84,62.5,20.833333333333336,12.5
85,62.5,20.833333333333336,12.5
86,62.5,20.833333333333336,12.5
87,62.5,20.833333333333336,12.5
88,62.5,20.833333333333336,12.5
89,62.5,20.833333333333336,12.5
90,62.5,20.833333333333336,12.5
91,62.5,20.833333333333336,12.5
92,62.5,20.833333333333336,12.5
93,62.5,20.833333333333336,12.5
94,62.5,20.833333333333336,12.5
95,62.5,20.833333333333336,12.5
96,62.5,20.833333333333336,12.5
97,62.5,20.833333333333336,12.5
98,62.5,20.833333333333336,12.5
99,62.5,20.833333333333336,12.5
100,62.5,20.833333333333336,12.5
101,62.5,20.833333333333336,15.833333333333332
102,62.5,20.833333333333336,15.833333333333332
103,62.5,20.833333333333336,15.833333333333332
104,62.5,20.833333333333336,15.833333333333332
105,62.5,20.833333333333336,15.833333333333332
106,62.5,20.833333333333336,15.833333333333332
107,62.5,20.833333333333336,15.833333333333332
108,62.5,20.833333333333336,15.833333333333332
109,62.5,20.833333333333336,15.833333333333332
110,62.5,20.833333333333336,15.833333333333332
111,62.5,31.38888888888889,15.833333333333332
112,62.5,31.38888888888889,15.833333333333332
113,62.5,31.38888888888889,15.833333333333332
114,62.5,31.38888888888889,15.833333333333332
115,62.5,31.38888888888889,15.833333333333332
116,62.5,31.38888888888889,15.833333333333332
117,62.5,31.38888888888889,15.833333333333332
118,62.5,31.38888888888889,15.833333333333332
119,62.5,31.38888888888889,15.833333333333332
120,62.5,31.38888888888889,15.833333333333332
121,62.5,31.38888888888889,15.833333333333332
122,62.5,31.38888888888889,15.833333333333332
123,62.5,31.38888888888889,15.833333333333332
124,62.5,31.38888888888889,15.833333333333332
125,62.5,31.38888888888889,15.833333333333332
126,62.5,31.38888888888889,20.833333333333336
127,62.5,31.38888888888889,20.833333333333336
128,62.5,31.38888888888889,20.833333333333336
129,62.5,31.38888888888889,20.833333333333336
130,62.5,31.38888888888889,20.833333333333336
131,62.5,31.38888888888889,20.833333333333336
132,62.5,31.38888888888889,20.833333333333336
133,62.5,31.38888888888889,20.833333333333336
134,62.5,31.38888888888889,20.833333333333336
135,62.5,31.38888888888889,20.833333333333336
136,62.5,31.38888888888889,20.833333333333336
137,62.5,31.38888888888889,20.833333333333336
138,62.5,31.38888888888889,20.833333333333336
139,62.5,31.38888888888889,20.833333333333336
140,62.5,31.38888888888889,20.833333333333336
141,62.5,31.38888888888889,20.833333333333336
142,62.5,31.38888888888889,20.833333333333336
143,62.5,31.38888888888889,20.833333333333336
144,62.5,31.38888888888889,20.833333333333336
145,62.5,31.38888888888889,20.833333333333336
146,62.5,31.38888888888889,20.833333333333336
147,62.5,31.38888888888889,20.833333333333336
148,62.5,31.38888888888889,20.833333333333336
149,62.5,31.38888888888889,20.833333333333336
150,62.5,31.38888888888889,20.833333333333336
151,62.5,31.38888888888889,20.833333333333336
152,62.5,31.38888888888889,20.833333333333336
153,62.5,31.38888888888889,20.833333333333336
154,62.5,31.38888888888889,20.833333333333336
155,62.5,31.38888888888889,20.833333333333336
156,62.5,31.38888888888889,20.833333333333336
157,62.5,31.38888888888889,20.833333333333336
158,62.5,31.38888888888889,20.833333333333336
159,62.5,31.38888888888889,20.833333333333336
160,62.5,31.38888888888889,20.833333333333336
161,62.5,31.38888888888889,20.833333333333336
162,62.5,31.38888888888889,20.833333333333336
163,62.5,31.38888888888889,20.833333333333336
164,62.5,31.38888888888889,20.833333333333336
165,62.5,31.38888888888889,20.833333333333336
166,62.5,62.5,20.833333333333336
167,62.5,62.5,31.38888888888889
168,62.5,62.5,31.38888888888889
169,62.5,62.5,31.38888888888889
170,62.5,62.5,31.38888888888889
171,62.5,62.5,31.38888888888889
172,62.5,62.5,31.38888888888889
173,62.5,62.5,31.38888888888889
174,62.5,62.5,31.38888888888889
175,62.5,62.5,31.38888888888889
176,62.5,62.5,31.38888888888889
177,62.5,62.5,31.38888888888889
178,62.5,62.5,31.38888888888889
179,62.5,62.5,31.38888888888889
180,62.5,62.5,31.38888888888889
181,62.5,62.5,31.38888888888889
182,62.5,62.5,31.38888888888889
183,62.5,62.5,31.38888888888889
184,62.5,62.5,31.38888888888889
185,62.5,62.5,31.38888888888889
186,62.5,62.5,31.38888888888889
187,62.5,62.5,31.38888888888889
188,62.5,62.5,31.38888888888889
189,62.5,62.5,31.38888888888889
190,62.5,62.5,31.38888888888889
191,62.5,62.5,31.38888888888889
192,62.5,62.5,31.38888888888889
193,62.5,62.5,31.38888888888889
194,62.5,62.5,31.38888888888889
195,62.5,62.5,31.38888888888889
196,62.5,62.5,31.38888888888889
197,62.5,62.5,31.38888888888889
198,62.5,62.5,31.38888888888889
199,62.5,62.5,31.38888888888889
200,62.5,62.5,31.38888888888889
201,62.5,62.5,31.38888888888889
202,62.5,62.5,31.38888888888889
203,62.5,62.5,31.38888888888889
204,62.5,62.5,31.38888888888889
205,62.5,62.5,31.38888888888889
206,62.5,62.5,31.38888888888889
207,62.5,62.5,31.38888888888889
208,62.5,62.5,31.38888888888889
209,62.5,62.5,31.38888888888889
210,62.5,62.5,31.38888888888889
211,62.5,62.5,31.38888888888889
212,62.5,62.5,31.38888888888889
213,62.5,62.5,31.38888888888889
214,62.5,62.5,31.38888888888889
215,62.5,62.5,31.38888888888889
216,62.5,62.5,31.38888888888889
217,62.5,62.5,31.38888888888889
218,62.5,62.5,31.38888888888889
219,62.5,62.5,31.38888888888889
220,62.5,62.5,31.38888888888889
221,62.5,62.5,31.38888888888889
222,62.5,62.5,31.38888888888889
223,62.5,62.5,31.38888888888889
224,62.5,62.5,31.38888888888889
225,62.5,62.5,31.38888888888889
226,62.5,62.5,31.38888888888889
227,62.5,62.5,31.38888888888889
228,62.5,62.5,31.38888888888889
229,62.5,62.5,31.38888888888889
230,62.5,62.5,31.38888888888889
231,62.5,62.5,31.38888888888889
232,62.5,62.5,31.38888888888889
233,62.5,62.5,31.38888888888889
234,62.5,62.5,31.38888888888889
235,62.5,62.5,31.38888888888889
236,62.5,62.5,31.38888888888889
237,62.5,62.5,31.38888888888889
238,62.5,62.5,31.38888888888889
239,62.5,62.5,31.38888888888889
240,62.5,62.5,31.38888888888889
241,62.5,62.5,31.38888888888889
242,62.5,62.5,31.38888888888889
243,62.5,62.5,31.38888888888889
244,62.5,62.5,31.38888888888889
245,62.5,62.5,31.38888888888889
246,62.5,62.5,31.38888888888889
247,62.5,62.5,31.38888888888889
248,62.5,62.5,31.38888888888889
249,62.5,62.5,31.38888888888889
250,62.5,62.5,31.38888888888889
251,62.5,62.5,62.5
252,62.5,62.5,62.5
253,62.5,62.5,62.5
254,62.5,62.5,62.5
255,62.5,62.5,62.5
256,62.5,62.5,62.5
257,62.5,62.5,62.5
258,62.5,62.5,62.5
259,62.5,62.5,62.5
260,62.5,62.5,62.5
261,62.5,62.5,62.5
262,62.5,62.5,62.5
263,62.5,62.5,62.5
264,62.5,62.5,62.5
265,62.5,62.5,62.5
266,62.5,62.5,62.5
267,62.5,62.5,62.5
268,62.5,62.5,62.5
269,62.5,62.5,62.5
270,62.5,62.5,62.5
271,62.5,62.5,62.5
272,62.5,62.5,62.5
273,62.5,62.5,62.5
274,62.5,62.5,62.5
275,62.5,62.5,62.5
276,62.5,62.5,62.5
277,62.5,62.5,62.5
278,62.5,62.5,62.5
279,62.5,62.5,62.5
280,62.5,62.5,62.5
281,62.5,62.5,62.5
282,62.5,62.5,62.5
283,62.5,62.5,62.5
284,62.5,62.5,62.5
285,62.5,62.5,62.5
286,62.5,62.5,62.5
287,62.5,62.5,62.5
288,62.5,62.5,62.5
289,62.5,62.5,62.5
290,62.5,62.5,62.5
291,62.5,62.5,62.5
292,62.5,62.5,62.5
293,62.5,62.5,62.5
294,62.5,62.5,62.5
295,62.5,62.5,62.5
296,62.5,62.5,62.5
297,62.5,62.5,62.5
298,62.5,62.5,62.5
299,62.5,62.5,62.5
300,62.5,62.5,62.5
301,62.5,62.5,62.5
302,62.5,62.5,62.5
303,62.5,62.5,62.5
304,62.5,62.5,62.5
305,62.5,62.5,62.5
306,62.5,62.5,62.5
307,62.5,62.5,62.5
308,62.5,62.5,62.5
309,62.5,62.5,62.5
310,62.5,62.5,62.5
311,62.5,62.5,62.5
312,62.5,62.5,62.5
313,62.5,62.5,62.5
314,62.5,62.5,62.5
315,62.5,62.5,62.5
316,62.5,62.5,62.5
317,62.5,62.5,62.5
318,62.5,62.5,62.5
319,62.5,62.5,62.5
320,62.5,62.5,62.5
321,62.5,62.5,62.5
322,62.5,62.5,62.5
323,62.5,62.5,62.5
324,62.5,62.5,62.5
325,62.5,62.5,62.5
326,62.5,62.5,62.5
327,62.5,62.5,62.5
328,62.5,62.5,62.5
329,62.5,62.5,62.5


==> data/optical.csv <==
throughput,dsp_base,dsp_s-pump,dsp_m-pump
1,52.22222222222222,4.444444444444444,4.444444444444444
2,52.22222222222222,4.444444444444444,4.444444444444444
3,52.22222222222222,4.444444444444444,4.444444444444444
4,52.22222222222222,4.444444444444444,4.444444444444444
5,52.22222222222222,4.444444444444444,4.444444444444444
6,52.22222222222222,4.444444444444444,4.444444444444444
7,52.22222222222222,4.444444444444444,4.444444444444444
8,52.22222222222222,4.444444444444444,4.444444444444444
9,52.22222222222222,4.444444444444444,4.444444444444444
10,52.22222222222222,4.444444444444444,4.444444444444444
11,52.22222222222222,4.444444444444444,4.444444444444444
12,52.22222222222222,4.444444444444444,4.444444444444444
13,52.22222222222222,4.444444444444444,4.444444444444444
14,52.22222222222222,4.444444444444444,4.444444444444444
15,52.22222222222222,5.555555555555555,4.444444444444444
16,52.22222222222222,5.555555555555555,4.444444444444444
17,52.22222222222222,6.666666666666666,4.444444444444444
18,52.22222222222222,6.666666666666666,4.444444444444444
19,52.22222222222222,6.666666666666666,4.444444444444444
20,52.22222222222222,6.666666666666666,4.444444444444444
21,52.22222222222222,6.666666666666666,4.444444444444444
22,52.22222222222222,6.666666666666666,5.555555555555555
23,52.22222222222222,6.666666666666666,5.555555555555555
24,52.22222222222222,6.666666666666666,5.555555555555555
25,52.22222222222222,6.666666666666666,5.555555555555555
26,52.22222222222222,6.666666666666666,6.666666666666666
27,52.22222222222222,6.666666666666666,6.666666666666666
28,52.22222222222222,7.777777777777777,6.666666666666666
29,52.22222222222222,7.777777777777777,6.666666666666666
30,52.22222222222222,7.777777777777777,6.666666666666666
31,52.22222222222222,7.777777777777777,6.666666666666666
32,52.22222222222222,7.777777777777777,6.666666666666666
33,52.22222222222222,7.777777777777777,6.666666666666666
34,52.22222222222222,8.88888888888889,6.666666666666666
35,52.22222222222222,8.88888888888889,6.666666666666666
36,52.22222222222222,8.88888888888889,6.666666666666666
37,52.22222222222222,8.88888888888889,6.666666666666666
38,52.22222222222222,8.88888888888889,6.666666666666666
39,52.22222222222222,8.88888888888889,6.666666666666666
40,52.22222222222222,8.88888888888889,6.666666666666666
41,52.22222222222222,8.88888888888889,7.777777777777777
42,52.22222222222222,8.88888888888889,7.777777777777777
43,52.22222222222222,10.0,7.777777777777777
44,52.22222222222222,10.0,7.777777777777777
45,52.22222222222222,10.0,7.777777777777777
46,52.22222222222222,10.0,7.777777777777777
47,52.22222222222222,10.0,7.777777777777777
48,52.22222222222222,10.0,7.777777777777777
49,52.22222222222222,10.0,7.777777777777777
50,52.22222222222222,10.0,7.777777777777777
51,52.22222222222222,13.333333333333332,9.444444444444445
52,52.22222222222222,13.333333333333332,9.444444444444445
53,52.22222222222222,13.333333333333332,9.444444444444445
54,52.22222222222222,13.333333333333332,9.444444444444445
55,52.22222222222222,13.333333333333332,9.444444444444445
56,52.22222222222222,13.333333333333332,9.444444444444445
57,52.22222222222222,13.333333333333332,9.444444444444445
58,52.22222222222222,13.333333333333332,9.444444444444445
59,52.22222222222222,13.333333333333332,9.444444444444445
60,52.22222222222222,13.333333333333332,9.444444444444445
61,52.22222222222222,15.555555555555557,9.444444444444445
62,52.22222222222222,15.555555555555557,9.444444444444445
63,52.22222222222222,15.555555555555557,9.444444444444445
64,52.22222222222222,15.555555555555557,9.444444444444445
65,52.22222222222222,15.555555555555557,10.555555555555555
66,52.22222222222222,15.555555555555557,10.555555555555555
67,52.22222222222222,15.555555555555557,10.555555555555555
68,52.22222222222222,15.555555555555557,10.555555555555555
69,52.22222222222222,15.555555555555557,10.555555555555555
70,52.22222222222222,15.555555555555557,10.555555555555555
71,52.22222222222222,15.555555555555557,10.555555555555555
72,52.22222222222222,15.555555555555557,10.555555555555555
73,52.22222222222222,15.555555555555557,10.555555555555555
74,52.22222222222222,15.555555555555557,10.555555555555555
75,52.22222222222222,15.555555555555557,10.555555555555555
76,52.22222222222222,17.77777777777778,13.333333333333332
77,52.22222222222222,17.77777777777778,13.333333333333332
78,52.22222222222222,17.77777777777778,13.333333333333332
79,52.22222222222222,17.77777777777778,13.333333333333332
80,52.22222222222222,17.77777777777778,13.333333333333332
81,52.22222222222222,17.77777777777778,13.333333333333332
82,52.22222222222222,17.77777777777778,13.333333333333332
83,52.22222222222222,17.77777777777778,13.333333333333332
84,52.22222222222222,17.77777777777778,13.333333333333332
85,52.22222222222222,17.77777777777778,13.333333333333332
86,52.22222222222222,17.77777777777778,13.333333333333332
87,52.22222222222222,17.77777777777778,13.333333333333332
88,52.22222222222222,17.77777777777778,13.333333333333332
89,52.22222222222222,17.77777777777778,13.333333333333332
90,52.22222222222222,17.77777777777778,13.333333333333332
91,52.22222222222222,17.77777777777778,15.555555555555557
92,52.22222222222222,17.77777777777778,15.555555555555557
93,52.22222222222222,17.77777777777778,15.555555555555557
94,52.22222222222222,17.77777777777778,15.555555555555557
95,52.22222222222222,17.77777777777778,15.555555555555557
96,52.22222222222222,17.77777777777778,15.555555555555557
97,52.22222222222222,17.77777777777778,15.555555555555557
98,52.22222222222222,17.77777777777778,15.555555555555557
99,52.22222222222222,17.77777777777778,15.555555555555557
100,52.22222222222222,17.77777777777778,15.555555555555557
101,52.22222222222222,26.666666666666668,16.111111111111114
102,52.22222222222222,26.666666666666668,16.111111111111114
103,52.22222222222222,26.666666666666668,16.111111111111114
104,52.22222222222222,26.666666666666668,16.111111111111114
105,52.22222222222222,26.666666666666668,16.111111111111114
106,52.22222222222222,26.666666666666668,16.111111111111114
107,52.22222222222222,26.666666666666668,16.111111111111114
108,52.22222222222222,26.666666666666668,16.111111111111114
109,52.22222222222222,26.666666666666668,16.111111111111114
110,52.22222222222222,26.666666666666668,16.111111111111114
111,52.22222222222222,26.666666666666668,16.111111111111114
112,52.22222222222222,26.666666666666668,16.111111111111114
113,52.22222222222222,26.666666666666668,18.333333333333336
114,52.22222222222222,26.666666666666668,18.333333333333336
115,52.22222222222222,26.666666666666668,18.333333333333336
116,52.22222222222222,26.666666666666668,18.333333333333336
117,52.22222222222222,26.666666666666668,18.333333333333336
118,52.22222222222222,26.666666666666668,18.333333333333336
119,52.22222222222222,26.666666666666668,18.333333333333336
120,52.22222222222222,26.666666666666668,18.333333333333336
121,52.22222222222222,26.666666666666668,18.333333333333336
122,52.22222222222222,26.666666666666668,18.333333333333336
123,52.22222222222222,26.666666666666668,18.333333333333336
124,52.22222222222222,26.666666666666668,18.333333333333336
125,52.22222222222222,26.666666666666668,18.333333333333336
126,52.22222222222222,26.666666666666668,18.333333333333336
127,52.22222222222222,26.666666666666668,18.333333333333336
128,52.22222222222222,26.666666666666668,18.333333333333336
129,52.22222222222222,26.666666666666668,18.333333333333336
130,52.22222222222222,26.666666666666668,18.333333333333336
131,52.22222222222222,26.666666666666668,18.333333333333336
132,52.22222222222222,26.666666666666668,18.333333333333336
133,52.22222222222222,26.666666666666668,18.333333333333336
134,52.22222222222222,26.666666666666668,18.333333333333336
135,52.22222222222222,26.666666666666668,18.333333333333336
136,52.22222222222222,26.666666666666668,18.333333333333336
137,52.22222222222222,26.666666666666668,18.333333333333336
138,52.22222222222222,26.666666666666668,18.333333333333336
139,52.22222222222222,26.666666666666668,18.333333333333336
140,52.22222222222222,26.666666666666668,18.333333333333336
141,52.22222222222222,26.666666666666668,18.333333333333336
142,52.22222222222222,26.666666666666668,18.333333333333336
143,52.22222222222222,26.666666666666668,18.333333333333336
144,52.22222222222222,26.666666666666668,18.333333333333336
145,52.22222222222222,26.666666666666668,18.333333333333336
146,52.22222222222222,26.666666666666668,18.333333333333336
147,52.22222222222222,26.666666666666668,18.333333333333336
148,52.22222222222222,26.666666666666668,18.333333333333336
149,52.22222222222222,26.666666666666668,18.333333333333336
150,52.22222222222222,26.666666666666668,18.333333333333336
151,52.22222222222222,52.22222222222222,29.444444444444443
152,52.22222222222222,52.22222222222222,29.444444444444443
153,52.22222222222222,52.22222222222222,29.444444444444443
154,52.22222222222222,52.22222222222222,29.444444444444443
155,52.22222222222222,52.22222222222222,29.444444444444443
156,52.22222222222222,52.22222222222222,29.444444444444443
157,52.22222222222222,52.22222222222222,29.444444444444443
158,52.22222222222222,52.22222222222222,29.444444444444443
159,52.22222222222222,52.22222222222222,29.444444444444443
160,52.22222222222222,52.22222222222222,29.444444444444443
161,52.22222222222222,52.22222222222222,29.444444444444443
162,52.22222222222222,52.22222222222222,29.444444444444443
163,52.22222222222222,52.22222222222222,29.444444444444443
164,52.22222222222222,52.22222222222222,29.444444444444443
165,52.22222222222222,52.22222222222222,29.444444444444443
166,52.22222222222222,52.22222222222222,29.444444444444443
167,52.22222222222222,52.22222222222222,29.444444444444443
168,52.22222222222222,52.22222222222222,29.444444444444443
169,52.22222222222222,52.22222222222222,29.444444444444443
170,52.22222222222222,52.22222222222222,29.444444444444443
171,52.22222222222222,52.22222222222222,29.444444444444443
172,52.22222222222222,52.22222222222222,29.444444444444443
173,52.22222222222222,52.22222222222222,29.444444444444443
174,52.22222222222222,52.22222222222222,29.444444444444443
175,52.22222222222222,52.22222222222222,29.444444444444443
176,52.22222222222222,52.22222222222222,29.444444444444443
177,52.22222222222222,52.22222222222222,29.444444444444443
178,52.22222222222222,52.22222222222222,29.444444444444443
179,52.22222222222222,52.22222222222222,29.444444444444443
180,52.22222222222222,52.22222222222222,29.444444444444443
181,52.22222222222222,52.22222222222222,29.444444444444443
182,52.22222222222222,52.22222222222222,29.444444444444443
183,52.22222222222222,52.22222222222222,29.444444444444443
184,52.22222222222222,52.22222222222222,29.444444444444443
185,52.22222222222222,52.22222222222222,29.444444444444443
186,52.22222222222222,52.22222222222222,29.444444444444443
187,52.22222222222222,52.22222222222222,29.444444444444443
188,52.22222222222222,52.22222222222222,29.444444444444443
189,52.22222222222222,52.22222222222222,29.444444444444443
190,52.22222222222222,52.22222222222222,29.444444444444443
191,52.22222222222222,52.22222222222222,29.444444444444443
192,52.22222222222222,52.22222222222222,29.444444444444443
193,52.22222222222222,52.22222222222222,29.444444444444443
194,52.22222222222222,52.22222222222222,29.444444444444443
195,52.22222222222222,52.22222222222222,29.444444444444443
196,52.22222222222222,52.22222222222222,29.444444444444443
197,52.22222222222222,52.22222222222222,29.444444444444443
198,52.22222222222222,52.22222222222222,29.444444444444443
199,52.22222222222222,52.22222222222222,29.444444444444443
200,52.22222222222222,52.22222222222222,29.444444444444443
201,52.22222222222222,52.22222222222222,29.444444444444443
202,52.22222222222222,52.22222222222222,29.444444444444443
203,52.22222222222222,52.22222222222222,29.444444444444443
204,52.22222222222222,52.22222222222222,29.444444444444443
205,52.22222222222222,52.22222222222222,29.444444444444443
206,52.22222222222222,52.22222222222222,29.444444444444443
207,52.22222222222222,52.22222222222222,29.444444444444443
208,52.22222222222222,52.22222222222222,29.444444444444443
209,52.22222222222222,52.22222222222222,29.444444444444443
210,52.22222222222222,52.22222222222222,29.444444444444443
211,52.22222222222222,52.22222222222222,29.444444444444443
212,52.22222222222222,52.22222222222222,29.444444444444443
213,52.22222222222222,52.22222222222222,29.444444444444443
214,52.22222222222222,52.22222222222222,29.444444444444443
215,52.22222222222222,52.22222222222222,29.444444444444443
216,52.22222222222222,52.22222222222222,29.444444444444443
217,52.22222222222222,52.22222222222222,29.444444444444443
218,52.22222222222222,52.22222222222222,29.444444444444443
219,52.22222222222222,52.22222222222222,29.444444444444443
220,52.22222222222222,52.22222222222222,29.444444444444443
221,52.22222222222222,52.22222222222222,29.444444444444443
222,52.22222222222222,52.22222222222222,29.444444444444443
223,52.22222222222222,52.22222222222222,29.444444444444443
224,52.22222222222222,52.22222222222222,29.444444444444443
225,52.22222222222222,52.22222222222222,29.444444444444443
226,52.22222222222222,52.22222222222222,52.22222222222222
227,52.22222222222222,52.22222222222222,52.22222222222222
228,52.22222222222222,52.22222222222222,52.22222222222222
229,52.22222222222222,52.22222222222222,52.22222222222222
230,52.22222222222222,52.22222222222222,52.22222222222222
231,52.22222222222222,52.22222222222222,52.22222222222222
232,52.22222222222222,52.22222222222222,52.22222222222222
233,52.22222222222222,52.22222222222222,52.22222222222222
234,52.22222222222222,52.22222222222222,52.22222222222222
235,52.22222222222222,52.22222222222222,52.22222222222222
236,52.22222222222222,52.22222222222222,52.22222222222222
237,52.22222222222222,52.22222222222222,52.22222222222222
238,52.22222222222222,52.22222222222222,52.22222222222222
239,52.22222222222222,52.22222222222222,52.22222222222222
240,52.22222222222222,52.22222222222222,52.22222222222222
241,52.22222222222222,52.22222222222222,52.22222222222222
242,52.22222222222222,52.22222222222222,52.22222222222222
243,52.22222222222222,52.22222222222222,52.22222222222222
244,52.22222222222222,52.22222222222222,52.22222222222222
245,52.22222222222222,52.22222222222222,52.22222222222222
246,52.22222222222222,52.22222222222222,52.22222222222222
247,52.22222222222222,52.22222222222222,52.22222222222222
248,52.22222222222222,52.22222222222222,52.22222222222222
249,52.22222222222222,52.22222222222222,52.22222222222222
250,52.22222222222222,52.22222222222222,52.22222222222222
251,52.22222222222222,52.22222222222222,52.22222222222222
252,52.22222222222222,52.22222222222222,52.22222222222222
253,52.22222222222222,52.22222222222222,52.22222222222222
254,52.22222222222222,52.22222222222222,52.22222222222222
255,52.22222222222222,52.22222222222222,52.22222222222222
256,52.22222222222222,52.22222222222222,52.22222222222222
257,52.22222222222222,52.22222222222222,52.22222222222222
258,52.22222222222222,52.22222222222222,52.22222222222222
259,52.22222222222222,52.22222222222222,52.22222222222222
260,52.22222222222222,52.22222222222222,52.22222222222222
261,52.22222222222222,52.22222222222222,52.22222222222222
262,52.22222222222222,52.22222222222222,52.22222222222222
263,52.22222222222222,52.22222222222222,52.22222222222222
264,52.22222222222222,52.22222222222222,52.22222222222222
265,52.22222222222222,52.22222222222222,52.22222222222222
266,52.22222222222222,52.22222222222222,52.22222222222222
267,52.22222222222222,52.22222222222222,52.22222222222222
268,52.22222222222222,52.22222222222222,52.22222222222222
269,52.22222222222222,52.22222222222222,52.22222222222222
270,52.22222222222222,52.22222222222222,52.22222222222222
271,52.22222222222222,52.22222222222222,52.22222222222222
272,52.22222222222222,52.22222222222222,52.22222222222222
273,52.22222222222222,52.22222222222222,52.22222222222222
274,52.22222222222222,52.22222222222222,52.22222222222222
275,52.22222222222222,52.22222222222222,52.22222222222222
276,52.22222222222222,52.22222222222222,52.22222222222222
277,52.22222222222222,52.22222222222222,52.22222222222222
278,52.22222222222222,52.22222222222222,52.22222222222222
279,52.22222222222222,52.22222222222222,52.22222222222222
280,52.22222222222222,52.22222222222222,52.22222222222222
281,52.22222222222222,52.22222222222222,52.22222222222222
282,52.22222222222222,52.22222222222222,52.22222222222222
283,52.22222222222222,52.22222222222222,52.22222222222222
284,52.22222222222222,52.22222222222222,52.22222222222222
285,52.22222222222222,52.22222222222222,52.22222222222222
286,52.22222222222222,52.22222222222222,52.22222222222222
287,52.22222222222222,52.22222222222222,52.22222222222222
288,52.22222222222222,52.22222222222222,52.22222222222222
289,52.22222222222222,52.22222222222222,52.22222222222222
290,52.22222222222222,52.22222222222222,52.22222222222222
291,52.22222222222222,52.22222222222222,52.22222222222222
292,52.22222222222222,52.22222222222222,52.22222222222222
293,52.22222222222222,52.22222222222222,52.22222222222222
294,52.22222222222222,52.22222222222222,52.22222222222222
295,52.22222222222222,52.22222222222222,52.22222222222222
296,52.22222222222222,52.22222222222222,52.22222222222222
297,52.22222222222222,52.22222222222222,52.22222222222222
298,52.22222222222222,52.22222222222222,52.22222222222222
299,52.22222222222222,52.22222222222222,52.22222222222222


==> data/vms.csv <==
throughput,dsp_base,dsp_s-pump,dsp_m-pump
0.25,88.88888888888889,0.8333333333333334,0.8333333333333334
0.5,88.88888888888889,1.1111111111111112,1.1111111111111112
0.75,88.88888888888889,1.3888888888888888,1.3888888888888888
1.0,88.88888888888889,1.9444444444444444,1.6666666666666665
1.25,88.88888888888889,2.2222222222222223,1.9444444444444446
1.5,88.88888888888889,2.7777777777777777,2.7777777777777777
1.75,88.88888888888889,3.3333333333333335,3.0555555555555554
2.0,88.88888888888889,3.611111111111111,3.333333333333333
2.25,88.88888888888889,3.888888888888889,3.6111111111111107
2.5,88.88888888888889,4.166666666666667,3.8888888888888893
2.75,88.88888888888889,4.722222222222221,4.444444444444444
3.0,88.88888888888889,5.277777777777777,4.999999999999999
3.25,88.88888888888889,5.555555555555555,5.277777777777778
3.5,88.88888888888889,6.388888888888889,5.833333333333333
3.75,88.88888888888889,6.666666666666666,6.111111111111111
4.0,88.88888888888889,6.944444444444445,6.666666666666666
4.25,88.88888888888889,7.777777777777778,7.222222222222221
4.5,88.88888888888889,7.777777777777778,7.222222222222221
4.75,88.88888888888889,8.333333333333334,7.777777777777779
5.0,88.88888888888889,8.333333333333334,7.777777777777779
5.25,88.88888888888889,9.166666666666666,8.61111111111111
5.5,88.88888888888889,9.166666666666666,8.61111111111111
5.75,88.88888888888889,10.277777777777779,9.444444444444445
6.0,88.88888888888889,10.277777777777779,9.444444444444445
6.25,88.88888888888889,11.11111111111111,10.277777777777779
6.5,88.88888888888889,11.11111111111111,10.555555555555555
6.75,88.88888888888889,11.11111111111111,10.555555555555555
7.0,88.88888888888889,13.055555555555554,11.944444444444443
7.25,88.88888888888889,13.055555555555554,11.944444444444443
7.5,88.88888888888889,13.055555555555554,11.944444444444443
7.75,88.88888888888889,13.055555555555554,12.222222222222221
8.0,88.88888888888889,15.0,13.88888888888889
8.25,88.88888888888889,15.0,13.88888888888889
8.5,88.88888888888889,15.0,14.166666666666668
8.75,88.88888888888889,15.0,14.166666666666668
9.0,88.88888888888889,15.0,14.166666666666668
9.25,88.88888888888889,18.055555555555554,16.666666666666664
9.5,88.88888888888889,18.055555555555554,16.666666666666664
9.75,88.88888888888889,18.055555555555554,16.666666666666664
10.0,88.88888888888889,18.055555555555554,16.666666666666664
10.25,88.88888888888889,18.055555555555554,16.666666666666664
10.5,88.88888888888889,18.055555555555554,17.22222222222222
10.75,88.88888888888889,18.055555555555554,17.22222222222222
11.0,88.88888888888889,18.055555555555554,17.22222222222222
11.25,88.88888888888889,22.22222222222222,20.555555555555557
11.5,88.88888888888889,22.22222222222222,20.555555555555557
11.75,88.88888888888889,22.22222222222222,20.555555555555557
12.0,88.88888888888889,22.22222222222222,20.833333333333336
12.25,88.88888888888889,22.22222222222222,20.833333333333336
12.5,88.88888888888889,22.22222222222222,20.833333333333336
12.75,88.88888888888889,22.22222222222222,20.833333333333336
13.0,88.88888888888889,22.22222222222222,20.833333333333336
13.25,88.88888888888889,22.22222222222222,20.833333333333336
13.5,88.88888888888889,22.22222222222222,20.833333333333336
13.75,88.88888888888889,22.22222222222222,20.833333333333336
14.0,88.88888888888889,30.0,27.5
14.25,88.88888888888889,30.0,27.5
14.5,88.88888888888889,30.0,27.5
14.75,88.88888888888889,30.0,27.5
15.0,88.88888888888889,30.0,27.5
15.25,88.88888888888889,30.0,27.5
15.5,88.88888888888889,30.0,27.5
15.75,88.88888888888889,30.0,27.5
16.0,88.88888888888889,30.0,27.5
16.25,88.88888888888889,30.0,27.5
16.5,88.88888888888889,30.0,27.5
16.75,88.88888888888889,30.0,28.333333333333336
17.0,88.88888888888889,30.0,28.333333333333336
17.25,88.88888888888889,30.0,28.333333333333336
17.5,88.88888888888889,30.0,28.333333333333336
17.75,88.88888888888889,30.0,28.333333333333336
18.0,88.88888888888889,30.0,28.333333333333336
18.25,88.88888888888889,30.0,28.333333333333336
18.5,88.88888888888889,44.44444444444444,40.0
18.75,88.88888888888889,44.44444444444444,40.0
19.0,88.88888888888889,44.44444444444444,40.0
19.25,88.88888888888889,44.44444444444444,40.0
19.5,88.88888888888889,44.44444444444444,40.0
19.75,88.88888888888889,44.44444444444444,40.0
20.0,88.88888888888889,44.44444444444444,40.0
20.25,88.88888888888889,44.44444444444444,40.0
20.5,88.88888888888889,44.44444444444444,40.0
20.75,88.88888888888889,44.44444444444444,41.66666666666667
21.0,88.88888888888889,44.44444444444444,41.66666666666667
21.25,88.88888888888889,44.44444444444444,41.66666666666667
21.5,88.88888888888889,44.44444444444444,41.66666666666667
21.75,88.88888888888889,44.44444444444444,41.66666666666667
22.0,88.88888888888889,44.44444444444444,41.66666666666667
22.25,88.88888888888889,44.44444444444444,41.66666666666667
22.5,88.88888888888889,44.44444444444444,41.66666666666667
22.75,88.88888888888889,44.44444444444444,41.66666666666667
23.0,88.88888888888889,44.44444444444444,41.66666666666667
23.25,88.88888888888889,44.44444444444444,41.66666666666667
23.5,88.88888888888889,44.44444444444444,41.66666666666667
23.75,88.88888888888889,44.44444444444444,41.66666666666667
24.0,88.88888888888889,44.44444444444444,41.66666666666667
24.25,88.88888888888889,44.44444444444444,41.66666666666667
24.5,88.88888888888889,44.44444444444444,41.66666666666667
24.75,88.88888888888889,44.44444444444444,41.66666666666667
25.0,88.88888888888889,44.44444444444444,41.66666666666667
25.25,88.88888888888889,44.44444444444444,41.66666666666667
25.5,88.88888888888889,44.44444444444444,41.66666666666667
25.75,88.88888888888889,44.44444444444444,41.66666666666667
26.0,88.88888888888889,44.44444444444444,41.66666666666667
26.25,88.88888888888889,44.44444444444444,41.66666666666667
26.5,88.88888888888889,44.44444444444444,41.66666666666667
26.75,88.88888888888889,44.44444444444444,41.66666666666667
27.0,88.88888888888889,44.44444444444444,41.66666666666667
27.25,88.88888888888889,44.44444444444444,41.66666666666667
27.5,88.88888888888889,44.44444444444444,41.66666666666667
27.75,88.88888888888889,88.88888888888889,80.0
28.0,88.88888888888889,88.88888888888889,80.0
28.25,88.88888888888889,88.88888888888889,80.0
28.5,88.88888888888889,88.88888888888889,80.0
28.75,88.88888888888889,88.88888888888889,80.0
29.0,88.88888888888889,88.88888888888889,80.0
29.25,88.88888888888889,88.88888888888889,80.0
29.5,88.88888888888889,88.88888888888889,80.0
29.75,88.88888888888889,88.88888888888889,80.0
30.0,88.88888888888889,88.88888888888889,80.0
30.25,88.88888888888889,88.88888888888889,80.0
30.5,88.88888888888889,88.88888888888889,80.0
30.75,88.88888888888889,88.88888888888889,80.0
31.0,88.88888888888889,88.88888888888889,80.0
31.25,88.88888888888889,88.88888888888889,80.0
31.5,88.88888888888889,88.88888888888889,80.0
31.75,88.88888888888889,88.88888888888889,80.0
32.0,88.88888888888889,88.88888888888889,80.0
32.25,88.88888888888889,88.88888888888889,80.0
32.5,88.88888888888889,88.88888888888889,80.0
32.75,88.88888888888889,88.88888888888889,80.0
33.0,88.88888888888889,88.88888888888889,80.0
33.25,88.88888888888889,88.88888888888889,80.0
33.5,88.88888888888889,88.88888888888889,80.0
33.75,88.88888888888889,88.88888888888889,80.0
34.0,88.88888888888889,88.88888888888889,80.0
34.25,88.88888888888889,88.88888888888889,80.0
34.5,88.88888888888889,88.88888888888889,80.0
34.75,88.88888888888889,88.88888888888889,80.0
35.0,88.88888888888889,88.88888888888889,80.0
35.25,88.88888888888889,88.88888888888889,80.0
35.5,88.88888888888889,88.88888888888889,80.0
35.75,88.88888888888889,88.88888888888889,80.0
36.0,88.88888888888889,88.88888888888889,80.0
36.25,88.88888888888889,88.88888888888889,80.0
36.5,88.88888888888889,88.88888888888889,80.0
36.75,88.88888888888889,88.88888888888889,80.0
37.0,88.88888888888889,88.88888888888889,80.0
37.25,88.88888888888889,88.88888888888889,80.0
37.5,88.88888888888889,88.88888888888889,80.0
37.75,88.88888888888889,88.88888888888889,80.0
38.0,88.88888888888889,88.88888888888889,80.0
38.25,88.88888888888889,88.88888888888889,80.0
38.5,88.88888888888889,88.88888888888889,80.0
38.75,88.88888888888889,88.88888888888889,80.0
39.0,88.88888888888889,88.88888888888889,80.0
39.25,88.88888888888889,88.88888888888889,80.0
39.5,88.88888888888889,88.88888888888889,80.0
39.75,88.88888888888889,88.88888888888889,80.0
40.0,88.88888888888889,88.88888888888889,80.0
40.25,88.88888888888889,88.88888888888889,80.0
40.5,88.88888888888889,88.88888888888889,80.0
40.75,88.88888888888889,88.88888888888889,80.0
41.0,88.88888888888889,88.88888888888889,80.0
41.25,88.88888888888889,88.88888888888889,80.0
41.5,88.88888888888889,88.88888888888889,88.88888888888889
41.75,88.88888888888889,88.88888888888889,88.88888888888889
42.0,88.88888888888889,88.88888888888889,88.88888888888889
42.25,88.88888888888889,88.88888888888889,88.88888888888889
42.5,88.88888888888889,88.88888888888889,88.88888888888889
42.75,88.88888888888889,88.88888888888889,88.88888888888889
43.0,88.88888888888889,88.88888888888889,88.88888888888889
43.25,88.88888888888889,88.88888888888889,88.88888888888889
43.5,88.88888888888889,88.88888888888889,88.88888888888889
43.75,88.88888888888889,88.88888888888889,88.88888888888889
44.0,88.88888888888889,88.88888888888889,88.88888888888889
44.25,88.88888888888889,88.88888888888889,88.88888888888889
44.5,88.88888888888889,88.88888888888889,88.88888888888889
44.75,88.88888888888889,88.88888888888889,88.88888888888889
45.0,88.88888888888889,88.88888888888889,88.88888888888889
45.25,88.88888888888889,88.88888888888889,88.88888888888889
45.5,88.88888888888889,88.88888888888889,88.88888888888889
45.75,88.88888888888889,88.88888888888889,88.88888888888889
46.0,88.88888888888889,88.88888888888889,88.88888888888889
46.25,88.88888888888889,88.88888888888889,88.88888888888889
46.5,88.88888888888889,88.88888888888889,88.88888888888889
46.75,88.88888888888889,88.88888888888889,88.88888888888889
47.0,88.88888888888889,88.88888888888889,88.88888888888889
47.25,88.88888888888889,88.88888888888889,88.88888888888889
47.5,88.88888888888889,88.88888888888889,88.88888888888889
47.75,88.88888888888889,88.88888888888889,88.88888888888889
48.0,88.88888888888889,88.88888888888889,88.88888888888889
48.25,88.88888888888889,88.88888888888889,88.88888888888889
48.5,88.88888888888889,88.88888888888889,88.88888888888889
48.75,88.88888888888889,88.88888888888889,88.88888888888889
49.0,88.88888888888889,88.88888888888889,88.88888888888889
49.25,88.88888888888889,88.88888888888889,88.88888888888889
49.5,88.88888888888889,88.88888888888889,88.88888888888889
49.75,88.88888888888889,88.88888888888889,88.88888888888889
50.0,88.88888888888889,88.88888888888889,88.88888888888889
50.25,88.88888888888889,88.88888888888889,88.88888888888889
50.5,88.88888888888889,88.88888888888889,88.88888888888889
50.75,88.88888888888889,88.88888888888889,88.88888888888889
51.0,88.88888888888889,88.88888888888889,88.88888888888889
51.25,88.88888888888889,88.88888888888889,88.88888888888889
51.5,88.88888888888889,88.88888888888889,88.88888888888889
51.75,88.88888888888889,88.88888888888889,88.88888888888889
52.0,88.88888888888889,88.88888888888889,88.88888888888889
52.25,88.88888888888889,88.88888888888889,88.88888888888889
52.5,88.88888888888889,88.88888888888889,88.88888888888889
52.75,88.88888888888889,88.88888888888889,88.88888888888889
53.0,88.88888888888889,88.88888888888889,88.88888888888889
53.25,88.88888888888889,88.88888888888889,88.88888888888889
53.5,88.88888888888889,88.88888888888889,88.88888888888889
53.75,88.88888888888889,88.88888888888889,88.88888888888889
54.0,88.88888888888889,88.88888888888889,88.88888888888889
54.25,88.88888888888889,88.88888888888889,88.88888888888889
54.5,88.88888888888889,88.88888888888889,88.88888888888889
54.75,88.88888888888889,88.88888888888889,88.88888888888889

